LLOV: A Fast Static Data-Race Checker for OpenMP Programs

In the era of Exascale computing, writing efficient parallel programs is indispensable and at the same time, writing sound parallel programs is very difficult. Specifying parallelism with frameworks such as OpenMP is relatively easy, but data races in these programs are an important source of bugs. In this paper, we propose LLOV, a fast, lightweight, language agnostic, and static data race checker for OpenMP programs based on the LLVM compiler framework. We compare LLOV with other state-of-the-art data race checkers on a variety of well-established benchmarks. We show that the precision, accuracy, and the F1 score of LLOV is comparable to other checkers while being orders of magnitude faster. To the best of our knowledge, LLOV is the only tool among the state-of-the-art data race checkers that can verify a C/C++ or FORTRAN program to be data race free.

==> Data/Archer_TT.txt <==
Threads AverageTime
3	69
36	141
45	143
72	161
90	179
180	225
256	280

==> Data/Archer_drb_66.txt <==
Threads AverageTime
3	36.75
36	122.98
45	134.32
72	165.61
90	196.36
180	318.31
256	434.26


==> Data/Archer_ompscr.txt <==
Threads AverageTime
3	1418.923
36	1739.415
45	1690.159
72	1574.526
90	1596.383
180	1631.349
256	1639.048

==> Data/DRD_TT.txt <==
Threads AverageTime
3	492
36	3713
45	4911
72	3779
90	4358
180	5408
256	6395

==> Data/DRD_drb_66.txt <==
Threads AverageTime
3	242.76
36	1211.08
45	1292.05
72	1798.06
90	1302.79
180	1853.29
256	2457.09


==> Data/DRD_ompscr.txt <==
Threads AverageTime
3	5043.242
36	7681.707
45	8101.803
72	9057.214
90	6311.584
180	8301.877
256	10153.54

==> Data/Helgrind_TT.txt <==
Threads AverageTime
3	318
36	664
45	787
72	796
90	962
180	1669
256	2159

==> Data/Helgrind_drb_66.txt <==
Threads AverageTime
3	193.38
36	455.00
45	333.97
72	513.39
90	378.70
180	655.14
256	921.14


==> Data/Helgrind_ompscr.txt <==
Threads AverageTime
3	4458.771
36	5315.562
45	5215.196
72	5581.282
90	5129.121
180	5455.544
256	5864.621

==> Data/Sword_TT.txt <==
Threads AverageTime
3	18711.99
36	18760.38
45	18775.15
72	18832.68
90	18897.77
180	19190.21
256	19413.37

==> Data/Sword_drb_66.txt <==
Threads AverageTime
3	59.44
36	139.91
45	163.55
72	247.12
90	329.71
180	709.59
256	1006.76


==> Data/Sword_ompscr.txt <==
Threads AverageTime
3 4314
36 4314.845
45 4315.249
72 4325.132
90 4356.61
180 4412.55
256 4462.484

==> Data/TSan_ompscr.txt <==
Threads AverageTime
3	2522.217
36	2279.126
45	2268.702
72	2169.763
90	2175.409
180	2206.971
256	2271.176

==> Data/Tsan_TT.txt <==
Threads AverageTime
3	1868
36	2465
45	2495
72	2723
90	2815
180	3251
256	3344

==> Data/Tsan_drb_66.txt <==
Threads AverageTime
3	633.45
36	727.75
45	736.26
72	766.54
90	789.73
180	916.61
256	1033.24

